CNN photometric redshifts in the SDSS at $r\leq 20$

We release photometric redshifts, reaching $\sim$0.7, for $\sim$14M galaxies at $r\leq 20$ in the 11,500 deg$^2$ of the SDSS north and south galactic caps. These estimates were inferred from a convolution neural network (CNN) trained on $ugriz$ stamp images of galaxies labelled with a spectroscopic redshift from the SDSS, GAMA and BOSS surveys. Representative training sets of $\sim$370k galaxies were constructed from the much larger combined spectroscopic data to limit biases, particularly those arising from the over-representation of Luminous Red Galaxies. The CNN outputs a redshift classification that offers all the benefits of a well-behaved PDF, with a width efficiently signaling unreliable estimates due to poor photometry or stellar sources. The dispersion, mean bias and rate of catastrophic failures of the median point estimate are of order $\sigma_{\rm MAD}=0.014$, <$\Delta z_{\rm norm}$>$=0.0015$, $\eta(|\Delta z_{\rm norm}|>0.05)=4\%$ on a representative test sample at $r<19.8$, out-performing currently published estimates. The distributions in narrow intervals of magnitudes of the redshifts inferred for the photometric sample are in good agreement with the results of tomographic analyses. The inferred redshifts also match the photometric redshifts of the redMaPPer galaxy clusters for the probable cluster members. The CNN input and output are available at: https://deepdip.iap.fr/treyer+2023.

==> tmp.txt <==
 @ARTICLE{Chevallard2013,
   author = {{Chevallard}, J. and {Charlot}, S. and {Wandelt}, B. and {Wild}, V.
	},
    title = "{Insights into the content and spatial distribution of dust from the integrated spectral properties of galaxies}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1303.6631},
 keywords = {radiative transfer, dust, extinction, galaxies: general, galaxies: ISM},
     year = 2013,
    month = jul,
   volume = 432,
    pages = {2061-2091},
      doi = {10.1093/mnras/stt523},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2013MNRAS.432.2061C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@misc{tensorflow2015-whitepaper,
title={ {TensorFlow}: Large-Scale Machine Learning on Heterogeneous Systems},
url={https://www.tensorflow.org/},
note={Software available from tensorflow.org},
author={
    Mart\'{\i}n~Abadi and
    Ashish~Agarwal and
    Paul~Barham and
    Eugene~Brevdo and
    Zhifeng~Chen and
    Craig~Citro and
    Greg~S.~Corrado and
    Andy~Davis and
    Jeffrey~Dean and
    Matthieu~Devin and
    Sanjay~Ghemawat and
    Ian~Goodfellow and
    Andrew~Harp and
    Geoffrey~Irving and
    Michael~Isard and
    Yangqing Jia and
    Rafal~Jozefowicz and
    Lukasz~Kaiser and
    Manjunath~Kudlur and
    Josh~Levenberg and
    Dan~Man\'{e} and
    Rajat~Monga and
    Sherry~Moore and
    Derek~Murray and
    Chris~Olah and
    Mike~Schuster and
    Jonathon~Shlens and
    Benoit~Steiner and
    Ilya~Sutskever and
    Kunal~Talwar and
    Paul~Tucker and
    Vincent~Vanhoucke and
    Vijay~Vasudevan and
    Fernanda~Vi\'{e}gas and
    Oriol~Vinyals and
    Pete~Warden and
    Martin~Wattenberg and
    Martin~Wicke and
    Yuan~Yu and
    Xiaoqiang~Zheng},
  year={2015},
}
@ARTICLE{Tanaka2018,
   author = {{Tanaka}, M. and {Coupon}, J. and {Hsieh}, B.-C. and {Mineo}, S. and 
	{Nishizawa}, A.~J. and {Speagle}, J. and {Furusawa}, H. and 
	{Miyazaki}, S. and {Murayama}, H.},
    title = "{Photometric redshifts for Hyper Suprime-Cam Subaru Strategic Program Data Release 1}",
  journal = {\pasj},
archivePrefix = "arXiv",
   eprint = {1704.05988},
 keywords = {cosmology: observations, galaxies: distances and redshifts, galaxies: general, surveys},
     year = 2018,
    month = jan,
   volume = 70,
      eid = {S9},
    pages = {S9},
      doi = {10.1093/pasj/psx077},
   adsurl = {http://adsabs.harvard.edu/abs/2018PASJ...70S...9T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cohen2000,
   author = {{Cohen}, J.~G. and {Hogg}, D.~W. and {Blandford}, R. and {Cowie}, L.~L. and 
	{Hu}, E. and {Songaila}, A. and {Shopbell}, P. and {Richberg}, K.
	},
    title = "{Caltech Faint Galaxy Redshift Survey. X. A Redshift Survey in the Region of the Hubble Deep Field North}",
  journal = {\apj},
   eprint = {astro-ph/9912048},
 keywords = {Cosmology: Observations, Galaxies: Distances and Redshifts, Galaxies: Luminosity Function, Mass Function, Surveys},
     year = 2000,
    month = jul,
   volume = 538,
    pages = {29-52},
      doi = {10.1086/309096},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...538...29C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{1998ApJ...500..525S,
   author = {{Schlegel}, D.~J. and {Finkbeiner}, D.~P. and {Davis}, M.},
    title = "{Maps of Dust Infrared Emission for Use in Estimation of Reddening and Cosmic Microwave Background Radiation Foregrounds}",
  journal = {\apj},
   eprint = {astro-ph/9710327},
 keywords = {COSMOLOGY: DIFFUSE RADIATION, COSMOLOGY: COSMIC MICROWAVE BACKGROUND, ISM: DUST, EXTINCTION, INTERPLANETARY MEDIUM, INFRARED: ISM: CONTINUUM, Cosmology: Cosmic Microwave Background, Cosmology: Diffuse Radiation, ISM: Dust, Extinction, Infrared: ISM: Continuum, Interplanetary Medium},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {525-553},
      doi = {10.1086/305772},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...500..525S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Alam2015,
   author = {{Alam}, S. and {Albareti}, F.~D. and {Allende Prieto}, C. and 
	{Anders}, F. and {Anderson}, S.~F. and {Anderton}, T. and {Andrews}, B.~H. and 
	{Armengaud}, E. and {Aubourg}, {\'E}. and {Bailey}, S. and et al.},
    title = "{The Eleventh and Twelfth Data Releases of the Sloan Digital Sky Survey: Final Data from SDSS-III}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1501.00963},
 primaryClass = "astro-ph.IM",
 keywords = {atlases, catalogs, surveys},
     year = 2015,
    month = jul,
   volume = 219,
      eid = {12},
    pages = {12},
      doi = {10.1088/0067-0049/219/1/12},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..219...12A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2009MNRAS.397..520W,
   author = {{Wolf}, C.},
    title = "{Bayesian photometric redshifts with empirical training sets}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0904.3438},
 primaryClass = "astro-ph.IM",
 keywords = {methods: statistical , techniques: photometric , surveys},
     year = 2009,
    month = jul,
   volume = 397,
    pages = {520-533},
      doi = {10.1111/j.1365-2966.2009.14953.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.397..520W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2010ApJ...715..823G,
   author = {{Gerdes}, D.~W. and {Sypniewski}, A.~J. and {McKay}, T.~A. and 
	{Hao}, J. and {Weis}, M.~R. and {Wechsler}, R.~H. and {Busha}, M.~T.
	},
    title = "{ArborZ: Photometric Redshifts Using Boosted Decision Trees}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0908.4085},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: distances and redshifts, galaxies: statistics, large-scale structure of universe, methods: data analysis, methods: statistical},
     year = 2010,
    month = jun,
   volume = 715,
    pages = {823-832},
      doi = {10.1088/0004-637X/715/2/823},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...715..823G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2004A&A...423..761V,
   author = {{Vanzella}, E. and {Cristiani}, S. and {Fontana}, A. and {Nonino}, M. and 
	{Arnouts}, S. and {Giallongo}, E. and {Grazian}, A. and {Fasano}, G. and 
	{Popesso}, P. and {Saracco}, P. and {Zaggia}, S.},
    title = "{Photometric redshifts with the Multilayer Perceptron Neural Network: Application to the HDF-S and SDSS}",
  journal = {\aap},
   eprint = {astro-ph/0312064},
 keywords = {galaxies: distances and redshifts, methods: data analysis, techniques: photometric},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {761-776},
      doi = {10.1051/0004-6361:20040176},
   adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...423..761V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2010ApJ...724..425D,
   author = {{Dahlen}, T. and {Mobasher}, B. and {Dickinson}, M. and {Ferguson}, H.~C. and 
	{Giavalisco}, M. and {Grogin}, N.~A. and {Guo}, Y. and {Koekemoer}, A. and 
	{Lee}, K.-S. and {Lee}, S.-K. and {Nonino}, M. and {Riess}, A.~G. and 
	{Salimbeni}, S.},
    title = "{A Detailed Study of Photometric Redshifts for GOODS-South Galaxies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1009.3504},
 keywords = {galaxies: distances and redshifts, galaxies: evolution, galaxies: high-redshift, galaxies: photometry, surveys},
     year = 2010,
    month = nov,
   volume = 724,
    pages = {425-447},
      doi = {10.1088/0004-637X/724/1/425},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...724..425D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2011ApJS..193...30B,
   author = {{Barro}, G. and {P{\'e}rez-Gonz{\'a}lez}, P.~G. and {Gallego}, J. and 
	{Ashby}, M.~L.~N. and {Kajisawa}, M. and {Miyazaki}, S. and 
	{Villar}, V. and {Yamada}, T. and {Zamorano}, J.},
    title = "{UV-to-FIR Analysis of Spitzer/IRAC Sources in the Extended Groth Strip. II. Photometric Redshifts, Stellar Masses, and Star Formation Rates}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1102.4335},
 keywords = {galaxies: high-redshift, galaxies: photometry, galaxies: starburst, infrared: galaxies},
     year = 2011,
    month = apr,
   volume = 193,
      eid = {30},
    pages = {30},
      doi = {10.1088/0067-0049/193/2/30},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJS..193...30B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2009MNRAS.396..462K,
   author = {{Kotulla}, R. and {Fritze}, U. and {Weilbacher}, P. and {Anders}, P.
	},
    title = "{GALEV evolutionary synthesis models - I. Code, input physics and web interface}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0903.0378},
 primaryClass = "astro-ph.CO",
 keywords = {stars: evolution , galaxies: abundances , galaxies: evolution , galaxies: formation , galaxies: star clusters , galaxies: stellar content},
     year = 2009,
    month = jun,
   volume = 396,
    pages = {462-484},
      doi = {10.1111/j.1365-2966.2009.14717.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.396..462K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2007MNRAS.376.1861F,
   author = {{Finlator}, K. and {Dav{\'e}}, R. and {Oppenheimer}, B.~D.},
    title = "{Constraints on physical properties of z \~{} 6 galaxies using cosmological hydrodynamic simulations}",
  journal = {\mnras},
   eprint = {astro-ph/0607039},
 keywords = {methods: numerical , galaxies: evolution , galaxies: formation , galaxies: high-redshift , cosmology: theory},
     year = 2007,
    month = apr,
   volume = 376,
    pages = {1861-1878},
      doi = {10.1111/j.1365-2966.2007.11578.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.376.1861F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2006MNRAS.372..565F,
   author = {{Feldmann}, R. and {Carollo}, C.~M. and {Porciani}, C. and {Lilly}, S.~J. and 
	{Capak}, P. and {Taniguchi}, Y. and {Le F{\`e}vre}, O. and {Renzini}, A. and 
	{Scoville}, N. and {Ajiki}, M. and {Aussel}, H. and {Contini}, T. and 
	{McCracken}, H. and {Mobasher}, B. and {Murayama}, T. and {Sanders}, D. and 
	{Sasaki}, S. and {Scarlata}, C. and {Scodeggio}, M. and {Shioya}, Y. and 
	{Silverman}, J. and {Takahashi}, M. and {Thompson}, D. and {Zamorani}, G.
	},
    title = "{The Zurich Extragalactic Bayesian Redshift Analyzer and its first application: COSMOS}",
  journal = {\mnras},
   eprint = {astro-ph/0609044},
 keywords = {methods: statistical, galaxies: distances and redshifts, galaxies: evolution, galaxies: formation, galaxies: photometry},
     year = 2006,
    month = oct,
   volume = 372,
    pages = {565-577},
      doi = {10.1111/j.1365-2966.2006.10930.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.372..565F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2004MNRAS.353..654B,
   author = {{Babbedge}, T.~S.~R. and {Rowan-Robinson}, M. and {Gonzalez-Solares}, E. and 
	{Polletta}, M. and {Berta}, S. and {P{\'e}rez-Fournon}, I. and 
	{Oliver}, S. and {Salaman}, D.~M. and {Irwin}, M. and {Weatherley}, S.~J.
	},
    title = "{IMPZ: a new photometric redshift code for galaxies and quasars}",
  journal = {\mnras},
   eprint = {astro-ph/0406296},
 keywords = {galaxies: evolution, galaxies: photometry, quasars: general, cosmology: observations},
     year = 2004,
    month = sep,
   volume = 353,
    pages = {654-672},
      doi = {10.1111/j.1365-2966.2004.08105.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.353..654B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2000ApJ...536..571B,
   author = {{Ben{\'{\i}}tez}, N.},
    title = "{Bayesian Photometric Redshift Estimation}",
  journal = {\apj},
   eprint = {astro-ph/9811189},
 keywords = {Galaxies: Distances and Redshifts, Galaxies: Photometry, Methods: Statistical},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {571-583},
      doi = {10.1086/308947},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..571B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2000A&A...363..476B,
   author = {{Bolzonella}, M. and {Miralles}, J.-M. and {Pell{\'o}}, R.},
    title = "{Photometric redshifts based on standard SED fitting procedures}",
  journal = {\aap},
   eprint = {astro-ph/0003380},
 keywords = {GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: GENERAL, METHODS: DATA ANALYSIS, TECHNIQUES: PHOTOMETRIC},
     year = 2000,
    month = nov,
   volume = 363,
    pages = {476-492},
   adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...363..476B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{1998AJ....115.2169G,
   author = {{Giallongo}, E. and {D'Odorico}, S. and {Fontana}, A. and {Cristiani}, S. and 
	{Egami}, E. and {Hu}, E. and {McMahon}, R.~G.},
    title = "{The Photometric Redshift Distribution and Evolutionary Properties of Galaxies up to Z \~{} 4.5 in the Field of the Quasar BR 1202-0725}",
  journal = {\aj},
   eprint = {astro-ph/9802340},
 keywords = {COSMOLOGY: OBSERVATIONS, GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: EVOLUTION, GALAXIES: QUASARS: INDIVIDUAL: ALPHANUMERIC: BR 1202-0725},
     year = 1998,
    month = jun,
   volume = 115,
    pages = {2169-2183},
      doi = {10.1086/300361},
   adsurl = {http://adsabs.harvard.edu/abs/1998AJ....115.2169G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{2017IAUS..325..191T,
   author = {{Tuccillo}, D. and {Huertas-Company}, M. and {Decenci{\`e}re}, E. and 
	{Velasco-Forero}, S.},
    title = "{Deep learning for studies of galaxy morphology}",
 keywords = {Galaxy, Surveys, Deep learning, Convolutional neural networks,},
booktitle = {Astroinformatics},
     year = 2017,
   series = {IAU Symposium},
   volume = 325,
archivePrefix = "arXiv",
   eprint = {1701.05917},
 primaryClass = "astro-ph.IM",
   editor = {{Brescia}, M. and {Djorgovski}, S.~G. and {Feigelson}, E.~D. and 
	{Longo}, G. and {Cavuoti}, S.},
    month = jun,
    pages = {191-196},
      doi = {10.1017/S1743921317000552},
   adsurl = {http://adsabs.harvard.edu/abs/2017IAUS..325..191T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@inproceedings{dataAugmentationTimeSerie,
  TITLE = {{Data Augmentation for Time Series Classification using Convolutional Neural Networks}},
  AUTHOR = {Le Guennec, Arthur and Malinowski, Simon and Tavenard, Romain},
  URL = {https://halshs.archives-ouvertes.fr/halshs-01357973},
  BOOKTITLE = {{ECML/PKDD Workshop on Advanced Analytics and Learning on Temporal Data}},
  ADDRESS = {Riva Del Garda, Italy},
  YEAR = {2016},
  MONTH = Sep,
  KEYWORDS = {convolutional neural networks  ;  time series},
  PDF = {https://halshs.archives-ouvertes.fr/halshs-01357973/file/AALTD16_paper_9.pdf},
  HAL_ID = {halshs-01357973},
  HAL_VERSION = {v1},
}

@inproceedings{ImageNet,
  author    = {Alex Krizhevsky and
               Ilya Sutskever and
               Geoffrey E. Hinton},
  title     = {ImageNet Classification with Deep Convolutional Neural Networks},
  booktitle = {Advances in Neural Information Processing Systems 25: 26th Annual
               Conference on Neural Information Processing Systems 2012. Proceedings
               of a meeting held December 3-6, 2012, Lake Tahoe, Nevada, United States.},
  pages     = {1106--1114},
  year      = {2012},
  crossref  = {DBLP:conf/nips/2012},
  url       = {http://papers.nips.cc/paper/4824-imagenet-classification-with-deep-convolutional-neural-networks},
  timestamp = {Thu, 11 Dec 2014 17:34:07 +0100},
  biburl    = {http://dblp.uni-trier.de/rec/bib/conf/nips/KrizhevskySH12},
  bibsource = {dblp computer science bibliography, http://dblp.org}
}

@article{caffe,
  Author = {Jia, Yangqing and Shelhamer, Evan and Donahue, Jeff and Karayev, Sergey and Long, Jonathan and Girshick, Ross and Guadarrama, Sergio and Darrell, Trevor},
  Journal = {arXiv preprint arXiv:1408.5093},
  Title = {Caffe: Convolutional Architecture for Fast Feature Embedding},
  Year = {2014}
}

@inproceedings{PRELU,
 author = {He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
 title = {Delving Deep into Rectifiers: Surpassing Human-Level Performance on ImageNet Classification},
 booktitle = {Proceedings of the 2015 IEEE International Conference on Computer Vision (ICCV)},
 series = {ICCV '15},
 year = {2015},
 isbn = {978-1-4673-8391-2},
 pages = {1026--1034},
 numpages = {9},
 url = {http://dx.doi.org/10.1109/ICCV.2015.123},
 doi = {10.1109/ICCV.2015.123},
 acmid = {2919814},
 publisher = {IEEE Computer Society},
 address = {Washington, DC, USA},
} 


@inproceedings{ReLU, 
    Publisher = {Omnipress}, 
    Title = {Rectified Linear Units Improve Restricted Boltzmann Machines}, 
    Url = {http://www.icml2010.org/papers/432.pdf}, 
    Booktitle = {Proceedings of the 27th International Conference on Machine Learning (ICML-10)}, 
    Author = {Vinod Nair and Geoffrey E. Hinton}, 
    Editor = {Johannes F\"urnkranz and Thorsten Joachims}, 
    Year = {2010}, 
    Pages = {807-814} 
   }
   
   @ARTICLE{2006ApJS..163....1H,
   author = {{Hopkins}, P.~F. and {Hernquist}, L. and {Cox}, T.~J. and {Di Matteo}, T. and 
	{Robertson}, B. and {Springel}, V.},
    title = "{A Unified, Merger-driven Model of the Origin of Starbursts, Quasars, the Cosmic X-Ray Background, Supermassive Black Holes, and Galaxy Spheroids}",
  journal = {\apjs},
   eprint = {astro-ph/0506398},
 keywords = {Cosmology: Theory, Galaxies: Active, Galaxies: Evolution, Galaxies: Nuclei, Galaxies: Quasars: General},
     year = 2006,
    month = mar,
   volume = 163,
    pages = {1-49},
      doi = {10.1086/499298},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJS..163....1H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2012MNRAS.420..732P,
   author = {{Portinari}, L. and {Kotilainen}, J. and {Falomo}, R. and {Decarli}, R.
	},
    title = "{On the cosmological evolution of the black hole-host galaxy relation in quasars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1110.6067},
 keywords = {galaxies: active, galaxies: evolution, galaxies: formation, galaxies: high-redshift, quasars: general},
     year = 2012,
    month = feb,
   volume = 420,
    pages = {732-744},
      doi = {10.1111/j.1365-2966.2011.20086.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.420..732P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2008ApJ...679.1144L,
   author = {{Lopez}, S. and {Barrientos}, L.~F. and {Lira}, P. and {Padilla}, N. and 
	{Gilbank}, D.~G. and {Gladders}, M.~D. and {Maza}, J. and {Tejos}, N. and 
	{Vidal}, M. and {Yee}, H.~K.~C.},
    title = "{Galaxy Clusters in the Line of Sight to Background Quasars. I. Survey Design and Incidence of Mg II Absorbers at Cluster Redshifts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0803.0598},
 keywords = {galaxies: clusters: general, quasars: absorption lines},
     year = 2008,
    month = jun,
   volume = 679,
      eid = {1144-1161},
    pages = {1144-1161},
      doi = {10.1086/587678},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...679.1144L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@book{Quinlan86inductionof,
 author = {Quinlan, J. R.},
 title = {Induction of Decision Trees},
 journal = {Mach. Learn.},
 volume = {1},
 number = {1},
 month = mar,
 year = {1986},
 issn = {0885-6125},
 pages = {81--106},
 numpages = {26},
 url = {http://dx.doi.org/10.1023/A:1022643204877},
 acmid = {637969},
 publisher = {Kluwer Academic Publishers},
 address = {Hingham, MA, USA},
 keywords = {classification, decision trees, expert systems, induction, information theory, knowledge acquisition},
} 
@ARTICLE{2000AJ....120.1579Y,
   author = {{York}, D.~G. and {Adelman}, J. and {Anderson}, Jr., J.~E. and 
	{Anderson}, S.~F. and {Annis}, J. and {Bahcall}, N.~A. and {Bakken}, J.~A. and 
	{Barkhouser}, R. and {Bastian}, S. and {Berman}, E. and {Boroski}, W.~N. and 
	{Bracker}, S. and {Briegel}, C. and {Briggs}, J.~W. and {Brinkmann}, J. and 
	{Brunner}, R. and {Burles}, S. and {Carey}, L. and {Carr}, M.~A. and 
	{Castander}, F.~J. and {Chen}, B. and {Colestock}, P.~L. and 
	{Connolly}, A.~J. and {Crocker}, J.~H. and {Csabai}, I. and 
	{Czarapata}, P.~C. and {Davis}, J.~E. and {Doi}, M. and {Dombeck}, T. and 
	{Eisenstein}, D. and {Ellman}, N. and {Elms}, B.~R. and {Evans}, M.~L. and 
	{Fan}, X. and {Federwitz}, G.~R. and {Fiscelli}, L. and {Friedman}, S. and 
	{Frieman}, J.~A. and {Fukugita}, M. and {Gillespie}, B. and 
	{Gunn}, J.~E. and {Gurbani}, V.~K. and {de Haas}, E. and {Haldeman}, M. and 
	{Harris}, F.~H. and {Hayes}, J. and {Heckman}, T.~M. and {Hennessy}, G.~S. and 
	{Hindsley}, R.~B. and {Holm}, S. and {Holmgren}, D.~J. and {Huang}, C.-h. and 
	{Hull}, C. and {Husby}, D. and {Ichikawa}, S.-I. and {Ichikawa}, T. and 
	{Ivezi{\'c}}, {\v Z}. and {Kent}, S. and {Kim}, R.~S.~J. and 
	{Kinney}, E. and {Klaene}, M. and {Kleinman}, A.~N. and {Kleinman}, S. and 
	{Knapp}, G.~R. and {Korienek}, J. and {Kron}, R.~G. and {Kunszt}, P.~Z. and 
	{Lamb}, D.~Q. and {Lee}, B. and {Leger}, R.~F. and {Limmongkol}, S. and 
	{Lindenmeyer}, C. and {Long}, D.~C. and {Loomis}, C. and {Loveday}, J. and 
	{Lucinio}, R. and {Lupton}, R.~H. and {MacKinnon}, B. and {Mannery}, E.~J. and 
	{Mantsch}, P.~M. and {Margon}, B. and {McGehee}, P. and {McKay}, T.~A. and 
	{Meiksin}, A. and {Merelli}, A. and {Monet}, D.~G. and {Munn}, J.~A. and 
	{Narayanan}, V.~K. and {Nash}, T. and {Neilsen}, E. and {Neswold}, R. and 
	{Newberg}, H.~J. and {Nichol}, R.~C. and {Nicinski}, T. and 
	{Nonino}, M. and {Okada}, N. and {Okamura}, S. and {Ostriker}, J.~P. and 
	{Owen}, R. and {Pauls}, A.~G. and {Peoples}, J. and {Peterson}, R.~L. and 
	{Petravick}, D. and {Pier}, J.~R. and {Pope}, A. and {Pordes}, R. and 
	{Prosapio}, A. and {Rechenmacher}, R. and {Quinn}, T.~R. and 
	{Richards}, G.~T. and {Richmond}, M.~W. and {Rivetta}, C.~H. and 
	{Rockosi}, C.~M. and {Ruthmansdorfer}, K. and {Sandford}, D. and 
	{Schlegel}, D.~J. and {Schneider}, D.~P. and {Sekiguchi}, M. and 
	{Sergey}, G. and {Shimasaku}, K. and {Siegmund}, W.~A. and {Smee}, S. and 
	{Smith}, J.~A. and {Snedden}, S. and {Stone}, R. and {Stoughton}, C. and 
	{Strauss}, M.~A. and {Stubbs}, C. and {SubbaRao}, M. and {Szalay}, A.~S. and 
	{Szapudi}, I. and {Szokoly}, G.~P. and {Thakar}, A.~R. and {Tremonti}, C. and 
	{Tucker}, D.~L. and {Uomoto}, A. and {Vanden Berk}, D. and {Vogeley}, M.~S. and 
	{Waddell}, P. and {Wang}, S.-i. and {Watanabe}, M. and {Weinberg}, D.~H. and 
	{Yanny}, B. and {Yasuda}, N. and {SDSS Collaboration}},
    title = "{The Sloan Digital Sky Survey: Technical Summary}",
  journal = {\aj},
   eprint = {astro-ph/0006396},
 keywords = {Cosmology: Observations, Instrumentation: Miscellaneous},
     year = 2000,
    month = sep,
   volume = 120,
    pages = {1579-1587},
      doi = {10.1086/301513},
   adsurl = {http://adsabs.harvard.edu/abs/2000AJ....120.1579Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2009MNRAS.392...19C,
   author = {{Croom}, S.~M. and {Richards}, G.~T. and {Shanks}, T. and {Boyle}, B.~J. and 
	{Sharp}, R.~G. and {Bland-Hawthorn}, J. and {Bridges}, T. and 
	{Brunner}, R.~J. and {Cannon}, R. and {Carson}, D. and {Chiu}, K. and 
	{Colless}, M. and {Couch}, W. and {de Propris}, R. and {Drinkwater}, M.~J. and 
	{Edge}, A. and {Fine}, S. and {Loveday}, J. and {Miller}, L. and 
	{Myers}, A.~D. and {Nichol}, R.~C. and {Outram}, P. and {Pimbblet}, K. and 
	{Roseboom}, I. and {Ross}, N. and {Schneider}, D.~P. and {Smith}, A. and 
	{Stoughton}, C. and {Strauss}, M.~A. and {Wake}, D.},
    title = "{The 2dF-SDSS LRG and QSO Survey: the spectroscopic QSO catalogue}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0810.4955},
 keywords = {catalogues , surveys , white dwarfs , galaxies: active , quasars: general , galaxies: Seyfert},
     year = 2009,
    month = jan,
   volume = 392,
    pages = {19-44},
      doi = {10.1111/j.1365-2966.2008.14052.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.392...19C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2010AJ....139.2360S,
   author = {{Schneider}, D.~P. and {Richards}, G.~T. and {Hall}, P.~B. and 
	{Strauss}, M.~A. and {Anderson}, S.~F. and {Boroson}, T.~A. and 
	{Ross}, N.~P. and {Shen}, Y. and {Brandt}, W.~N. and {Fan}, X. and 
	{Inada}, N. and {Jester}, S. and {Knapp}, G.~R. and {Krawczyk}, C.~M. and 
	{Thakar}, A.~R. and {Vanden Berk}, D.~E. and {Voges}, W. and 
	{Yanny}, B. and {York}, D.~G. and {Bahcall}, N.~A. and {Bizyaev}, D. and 
	{Blanton}, M.~R. and {Brewington}, H. and {Brinkmann}, J. and 
	{Eisenstein}, D. and {Frieman}, J.~A. and {Fukugita}, M. and 
	{Gray}, J. and {Gunn}, J.~E. and {Hibon}, P. and {Ivezi{\'c}}, {\v Z}. and 
	{Kent}, S.~M. and {Kron}, R.~G. and {Lee}, M.~G. and {Lupton}, R.~H. and 
	{Malanushenko}, E. and {Malanushenko}, V. and {Oravetz}, D. and 
	{Pan}, K. and {Pier}, J.~R. and {Price}, III, T.~N. and {Saxe}, D.~H. and 
	{Schlegel}, D.~J. and {Simmons}, A. and {Snedden}, S.~A. and 
	{SubbaRao}, M.~U. and {Szalay}, A.~S. and {Weinberg}, D.~H.},
    title = "{The Sloan Digital Sky Survey Quasar Catalog. V. Seventh Data Release}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {1004.1167},
 keywords = {catalogs, quasars: general, surveys},
     year = 2010,
    month = jun,
   volume = 139,
      eid = {2360},
    pages = {2360},
      doi = {10.1088/0004-6256/139/6/2360},
   adsurl = {http://adsabs.harvard.edu/abs/2010AJ....139.2360S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@book{opac-b1102308,
   title = "Pattern classification and scene analysis",
   author = "Duda, Richard O. and Hart, Peter E.",
   series = "A Wiley-interscience publication",
   publisher = "J. Wiley \& Sons",
   url = "http://opac.inria.fr/record=b1102308",
   isbn = "0-471-22361-1",
   year = 1973
}

@incollection{Rumelhart:1986:LIR:104279.104293,
 author = {Rumelhart, D. E. and Hinton, G. E. and Williams, R. J.},
 chapter = {Learning Internal Representations by Error Propagation},
 title = {Parallel Distributed Processing: Explorations in the Microstructure of Cognition, Vol. 1},
 editor = {Rumelhart, David E. and McClelland, James L. and PDP Research Group, CORPORATE},
 year = {1986},
 isbn = {0-262-68053-X},
 pages = {318--362},
 numpages = {45},
 url = {http://dl.acm.org/citation.cfm?id=104279.104293},
 acmid = {104293},
 publisher = {MIT Press},
 address = {Cambridge, MA, USA},
} 
@article{Cortes:1995:SN:218919.218929,
 author = {Cortes, Corinna and Vapnik, Vladimir},
 title = {Support-Vector Networks},
 journal = {Mach. Learn.},
 issue_date = {Sept. 1995},
 volume = {20},
 number = {3},
 month = sep,
 year = {1995},
 issn = {0885-6125},
 pages = {273--297},
 numpages = {25},
 url = {http://dx.doi.org/10.1023/A:1022627411411},
 doi = {10.1023/A:1022627411411},
 acmid = {218929},
 publisher = {Kluwer Academic Publishers},
 address = {Hingham, MA, USA},
 keywords = {efficient learning algorithms, neural networks, pattern recognition, polynomial classifiers, radial basis function classifiers},
} 
@ARTICLE{DES2005,
   author = {{The Dark Energy Survey Collaboration}},
    title = "{The Dark Energy Survey}",
  journal = {ArXiv Astrophysics e-prints},
   eprint = {astro-ph/0510346},
 keywords = {Astrophysics},
     year = 2005,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2005astro.ph.10346T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{LSST2009,
   author = {{LSST Science Collaboration}},
    title = "{LSST Science Book, Version 2.0}",
  journal = {[arXiv :0912.0201] },
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - Earth and Planetary Astrophysics, Astrophysics - Galaxy Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
     year = 2009,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0912.0201L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{googlenet, 
author={Szegedy, C. and Wei, Liu and Yangqing, Jia and P., Sermanet and S., Reed and D., Anguelov and D., Erhan and V., Vanhoucke and A., Rabinovich}, 
booktitle={2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, 
title={Going deeper with convolutions}, 
year={2015}, 
pages={1-9}, 
keywords={Hebbian learning;convolution;decision making;feature extraction;image classification;neural net architecture;resource allocation;Hebbian principle;architectural decision;convolutional neural network architecture;object classification;object detection;resource utilization;Computer architecture;Computer vision;Convolutional codes;Neural networks;Object detection;Sparse matrices;Visualization}, 
doi={10.1109/CVPR.2015.7298594}, 
ISSN={1063-6919}, 
month={June},}


@Inbook{LifeclefChallenge,
author="Joly, Alexis
and Go{\"e}au, Herv{\'e}
and Glotin, Herv{\'e}
and Spampinato, Concetto
and Bonnet, Pierre
and Vellinga, Willem-Pier
and Champ, Julien
and Planqu{\'e}, Robert
and Palazzo, Simone
and M{\"u}ller, Henning",
editor="Fuhr, Norbert
and Quaresma, Paulo
and Gon{\c{c}}alves, Teresa
and Larsen, Birger
and Balog, Krisztian
and Macdonald, Craig
and Cappellato, Linda
and Ferro, Nicola",
title="LifeCLEF 2016: Multimedia Life Species Identification Challenges",
bookTitle="Experimental IR Meets Multilinguality, Multimodality, and Interaction: 7th International Conference of the CLEF Association, CLEF 2016, {\'E}vora, Portugal, September 5-8, 2016, Proceedings",
year="2016",
publisher="Springer International Publishing",
address="Cham",
pages="286--310",
isbn="978-3-319-44564-9",
doi="10.1007/978-3-319-44564-9_26",
url="http://dx.doi.org/10.1007/978-3-319-44564-9_26"
}

@article{ImagenetChallenge,
Author = {Olga Russakovsky and Jia Deng and Hao Su and Jonathan Krause and Sanjeev Satheesh and Sean Ma and Zhiheng Huang and Andrej Karpathy and Aditya Khosla and Michael Bernstein and Alexander C. Berg and Li Fei-Fei},
Title = {{ImageNet Large Scale Visual Recognition Challenge}},
Year = {2015},
journal   = {International Journal of Computer Vision (IJCV)},
doi = {10.1007/s11263-015-0816-y},
volume={115},
number={3},
pages={211-252}
}


@article{dropout,
  author  = {Nitish Srivastava and Geoffrey Hinton and Alex Krizhevsky and Ilya Sutskever and Ruslan Salakhutdinov},
  title   = {Dropout: A Simple Way to Prevent Neural Networks from Overfitting},
  journal = {Journal of Machine Learning Research},
  year    = {2014},
  volume  = {15},
  pages   = {1929-1958},
  url     = {http://jmlr.org/papers/v15/srivastava14a.html}
}


@inproceedings{batchnorm,
   Publisher = {JMLR Workshop and Conference Proceedings},
   title="Batch Normalization: Accelerating Deep Network Training by Reducing Internal Covariate Shift",
   Author={Ioffe, Sergey and Szegedy, Christian},
   year="2015",
   Booktitle="Proceedings of the 32nd International Conference on Machine Learning (ICML-15)",
   Editor={David Blei and Francis Bach},
   pages="448-456",
   url="http://jmlr.org/proceedings/papers/v37/ioffe15.pdf"
   } 
   
   
   



@ARTICLE{Eyer2005MNRAS.358...30E,
   author = {{Eyer}, L. and {Blake}, C.},
    title = "{Automated classification of variable stars for All-Sky Automated Survey 1-2 data}",
  journal = {MNRAS},
   eprint = {astro-ph/0406333},
 keywords = {astronomical data bases: miscellaneous, catalogues, surveys, Cepheids, stars: variables: other},
     year = 2005,
    month = mar,
   volume = 358,
    pages = {30-38},
      doi = {10.1111/j.1365-2966.2005.08651.x},
   adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.358...30E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Dubath2011MNRAS.414.2602D,
   author = {{Dubath}, P. and {Rimoldini}, L. and {S{\"u}veges}, M. and {Blomme}, J. and 
	{L{\'o}pez}, M. and {Sarro}, L.~M. and {De Ridder}, J. and {Cuypers}, J. and 
	{Guy}, L. and {Lecoeur}, I. and {Nienartowicz}, K. and {Jan}, A. and 
	{Beck}, M. and {Mowlavi}, N. and {De Cat}, P. and {Lebzelter}, T. and 
	{Eyer}, L.},
    title = "{Random forest automated supervised classification of Hipparcos periodic variable stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1101.2406},
 primaryClass = "astro-ph.SR",
 keywords = {methods: data analysis, methods: statistical, techniques: photometric, catalogues, stars: variables: general},
     year = 2011,
    month = jul,
   volume = 414,
    pages = {2602-2617},
      doi = {10.1111/j.1365-2966.2011.18575.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.414.2602D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Rimoldini2012MNRAS.427.2917R,
   author = {{Rimoldini}, L. and {Dubath}, P. and {S{\"u}veges}, M. and {L{\'o}pez}, M. and 
	{Sarro}, L.~M. and {Blomme}, J. and {De Ridder}, J. and {Cuypers}, J. and 
	{Guy}, L. and {Mowlavi}, N. and {Lecoeur-Ta{\"i}bi}, I. and 
	{Beck}, M. and {Jan}, A. and {Nienartowicz}, K. and {Ord{\'o}{\~n}ez-Blanco}, D. and 
	{Lebzelter}, T. and {Eyer}, L.},
    title = "{Automated classification of Hipparcos unsolved variables}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1301.1545},
 primaryClass = "astro-ph.SR",
 keywords = {methods: data analysis, catalogues, stars: variables: general},
     year = 2012,
    month = dec,
   volume = 427,
    pages = {2917-2937},
      doi = {10.1111/j.1365-2966.2012.21752.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.427.2917R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Blomme2011MNRAS.418...96B,
   author = {{Blomme}, J. and {Sarro}, L.~M. and {O'Donovan}, F.~T. and {Debosscher}, J. and 
	{Brown}, T. and {Lopez}, M. and {Dubath}, P. and {Rimoldini}, L. and 
	{Charbonneau}, D. and {Dunham}, E. and {Mandushev}, G. and {Ciardi}, D.~R. and 
	{De Ridder}, J. and {Aerts}, C.},
    title = "{Improved methodology for the automated classification of periodic variable stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1101.5038},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, methods: statistical, techniques: photometric},
     year = 2011,
    month = nov,
   volume = 418,
    pages = {96-106},
      doi = {10.1111/j.1365-2966.2011.19466.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.418...96B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Peng2012MNRAS.425.2599P,
   author = {{Peng}, N. and {Zhang}, Y. and {Zhao}, Y. and {Wu}, X.-b.},
    title = "{Selecting quasar candidates using a support vector machine classification system}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1204.6354},
 primaryClass = "astro-ph.IM",
 keywords = {methods: statistical, catalogues, surveys, stars: general, galaxies: distances and redshifts, quasars: general},
     year = 2012,
    month = oct,
   volume = 425,
    pages = {2599-2609},
      doi = {10.1111/j.1365-2966.2012.21191.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2012MNRAS.425.2599P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2015ApJ...811...95P,
   author = {{Peters}, C.~M. and {Richards}, G.~T. and {Myers}, A.~D. and 
	{Strauss}, M.~A. and {Schmidt}, K.~B. and {Ivezi{\'c}}, {\v Z}. and 
	{Ross}, N.~P. and {MacLeod}, C.~L. and {Riegel}, R.},
    title = "{Quasar Classification Using Color and Variability}",
  journal = {ApJ},
archivePrefix = "arXiv",
   eprint = {1508.04121},
 keywords = {catalogs, quasars: general, surveys},
     year = 2015,
    month = oct,
   volume = 811,
      eid = {95},
    pages = {95},
      doi = {10.1088/0004-637X/811/2/95},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2015ApJ...811...95P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{2016ApJ...817...73H,
   author = {{Hernitschek}, N. and {Schlafly}, E.~F. and {Sesar}, B. and 
	{Rix}, H.-W. and {Hogg}, D.~W. and {Ivezi{\'c}}, {\v Z}. and 
	{Grebel}, E.~K. and {Bell}, E.~F. and {Martin}, N.~F. and {Burgett}, W.~S. and 
	{Flewelling}, H. and {Hodapp}, K.~W. and {Kaiser}, N. and {Magnier}, E.~A. and 
	{Metcalfe}, N. and {Wainscoat}, R.~J. and {Waters}, C.},
    title = "{Finding, Characterizing, and Classifying Variable Sources in Multi-epoch Sky Surveys: QSOs and RR Lyrae in PS1 3{$\pi$} data}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1511.05527},
 keywords = {methods: statistical, quasars: general, stars: variables: RR Lyrae},
     year = 2016,
    month = jan,
   volume = 817,
      eid = {73},
    pages = {73},
      doi = {10.3847/0004-637X/817/1/73},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...817...73H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Huertascompany2015,
   author = {{Huertas-Company}, M. and {Gravet}, R. and {Cabrera-Vives}, G. and 
	{P{\'e}rez-Gonz{\'a}lez}, P.~G. and {Kartaltepe}, J.~S. and 
	{Barro}, G. and {Bernardi}, M. and {Mei}, S. and {Shankar}, F. and 
	{Dimauro}, P. and {Bell}, E.~F. and {Kocevski}, D. and {Koo}, D.~C. and 
	{Faber}, S.~M. and {Mcintosh}, D.~H.},
    title = "{A Catalog of Visual-like Morphologies in the 5 CANDELS Fields Using Deep Learning}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1509.05429},
 keywords = {catalogs, galaxies: high-redshift, galaxies: structure, surveys},
     year = 2015,
    month = nov,
   volume = 221,
      eid = {8},
    pages = {8},
      doi = {10.1088/0067-0049/221/1/8},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..221....8H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{cristiani1997A&A...321..123C,
   author = {{Cristiani}, S. and {Trentini}, S. and {La Franca}, F. and {Andreani}, P.
	},
    title = "{The optical variability of QSOs. II. The wavelength dependence.}",
  journal = {\aap},
   eprint = {astro-ph/9610108},
 keywords = {QUASARS: GENERAL},
     year = 1997,
    month = may,
   volume = 321,
    pages = {123-128},
   adsurl = {http://adsabs.harvard.edu/abs/1997A%26A...321..123C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{giveon1999MNRAS.306..637G,
   author = {{Giveon}, U. and {Maoz}, D. and {Kaspi}, S. and {Netzer}, H. and 
	{Smith}, P.~S.},
    title = "{Long-term optical variability properties of the Palomar-Green quasars}",
  journal = {\mnras},
   eprint = {astro-ph/9902254},
     year = 1999,
    month = jul,
   volume = 306,
    pages = {637-654},
      doi = {10.1046/j.1365-8711.1999.02556.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.306..637G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{vanden2004ApJ...601..692V,
   author = {{Vanden Berk}, D.~E. and {Wilhite}, B.~C. and {Kron}, R.~G. and 
	{Anderson}, S.~F. and {Brunner}, R.~J. and {Hall}, P.~B. and 
	{Ivezi{\'c}}, {\v Z}. and {Richards}, G.~T. and {Schneider}, D.~P. and 
	{York}, D.~G. and {Brinkmann}, J.~V. and {Lamb}, D.~Q. and {Nichol}, R.~C. and 
	{Schlegel}, D.~J.},
    title = "{The Ensemble Photometric Variability of \~{}25,000 Quasars in the Sloan Digital Sky Survey}",
  journal = {\apj},
   eprint = {astro-ph/0310336},
 keywords = {Galaxies: Active, Galaxies: Quasars: General, Techniques: Photometric},
     year = 2004,
    month = feb,
   volume = 601,
    pages = {692-714},
      doi = {10.1086/380563},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...601..692V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{1962IAUS...15..390B,
   author = {{Baum}, W.~A.},
    title = "{Photoelectric Magnitudes and Red-Shifts}",
booktitle = {Problems of Extra-Galactic Research},
     year = 1962,
   series = {IAU Symposium},
   volume = 15,
   editor = {{McVittie}, G.~C.},
    pages = {390},
   adsurl = {http://adsabs.harvard.edu/abs/1962IAUS...15..390B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@article{han1674-4527-16-5-005,
  author={Bo Han and Hong-Peng Ding and Yan-Xia Zhang and Yong-Heng Zhao},
  title={Photometric redshift estimation for quasars by integration of KNN and SVM},
  journal={Research in Astronomy and Astrophysics},
  volume={16},
  number={5},
  pages={074},
  url={http://stacks.iop.org/1674-4527/16/i=5/a=005},
  year={2016},
}
@ARTICLE{kugler2015A&A...576A.132K,
   author = {{K{\"u}gler}, S.~D. and {Polsterer}, K. and {Hoecker}, M.},
    title = "{Determining spectroscopic redshifts by using k nearest neighbor regression. I. Description of method and analysis}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1409.8417},
 keywords = {methods: data analysis, astronomical databases: miscellaneous, methods: statistical, galaxies: distances and redshifts, catalogs},
     year = 2015,
    month = apr,
   volume = 576,
      eid = {A132},
    pages = {A132},
      doi = {10.1051/0004-6361/201424801},
   adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...576A.132K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{zhang2013AJ....146...22Z,
   author = {{Zhang}, Y. and {Ma}, H. and {Peng}, N. and {Zhao}, Y. and {Wu}, X.-b.
	},
    title = "{Estimating Photometric Redshifts of Quasars via the k-nearest Neighbor Approach Based on Large Survey Databases}",
  journal = {\aj},
 keywords = {catalogs, galaxies: distances and redshifts, methods: statistical, quasars: general, surveys, techniques: photometric },
     year = 2013,
    month = aug,
   volume = 146,
      eid = {22},
    pages = {22},
      doi = {10.1088/0004-6256/146/2/22},
   adsurl = {http://adsabs.harvard.edu/abs/2013AJ....146...22Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{firth2003MNRAS.339.1195F,
   author = {{Firth}, A.~E. and {Lahav}, O. and {Somerville}, R.~S.},
    title = "{Estimating photometric redshifts with artificial neural networks}",
  journal = {\mnras},
   eprint = {astro-ph/0203250},
 keywords = {methods: data analysis, surveys, galaxies: distances and redshifts},
     year = 2003,
    month = mar,
   volume = 339,
    pages = {1195-1202},
      doi = {10.1046/j.1365-8711.2003.06271.x},
   adsurl = {http://adsabs.harvard.edu/abs/2003MNRAS.339.1195F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{collister2004PASP..116..345C,
   author = {{Collister}, A.~A. and {Lahav}, O.},
    title = "{ANNz: Estimating Photometric Redshifts Using Artificial Neural Networks}",
  journal = {\pasp},
   eprint = {astro-ph/0311058},
 keywords = {Surveys, Galaxies: Distances and Redshifts, Methods: Data Analysis},
     year = 2004,
    month = apr,
   volume = 116,
    pages = {345-351},
      doi = {10.1086/383254},
   adsurl = {http://adsabs.harvard.edu/abs/2004PASP..116..345C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{blake2007MNRAS.374.1527B,
   author = {{Blake}, C. and {Collister}, A. and {Bridle}, S. and {Lahav}, O.
	},
    title = "{Cosmological baryonic and matter densities from 600000 SDSS luminous red galaxies with photometric redshifts}",
  journal = {\mnras},
   eprint = {astro-ph/0605303},
 keywords = {surveys, cosmological parameters, large-scale structure of Universe},
     year = 2007,
    month = feb,
   volume = 374,
    pages = {1527-1548},
      doi = {10.1111/j.1365-2966.2006.11263.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.374.1527B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{oyaizu2008ApJ...674..768O,
   author = {{Oyaizu}, H. and {Lima}, M. and {Cunha}, C.~E. and {Lin}, H. and 
	{Frieman}, J. and {Sheldon}, E.~S.},
    title = "{A Galaxy Photometric Redshift Catalog for the Sloan Digital Sky Survey Data Release 6}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0708.0030},
 keywords = {catalogs, distance scale, galaxies: distances and redshifts, large-scale structure of universe },
     year = 2008,
    month = feb,
   volume = 674,
      eid = {768-783},
    pages = {768-783},
      doi = {10.1086/523666},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...674..768O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{yeche2010A&A...523A..14Y,
   author = {{Y{\`e}che}, C. and {Petitjean}, P. and {Rich}, J. and {Aubourg}, E. and 
	{Busca}, N. and {Hamilton}, J.-C. and {Le Goff}, J.-M. and {Paris}, I. and 
	{Peirani}, S. and {Pichon}, C. and {Rollinde}, E. and {Vargas-Maga{\~n}a}, M.
	},
    title = "{Artificial neural networks for quasar selection and photometric redshift determination}",
  journal = {\aap},
 keywords = {methods: statistical, quasars: general},
     year = 2010,
    month = nov,
   volume = 523,
      eid = {A14},
    pages = {A14},
      doi = {10.1051/0004-6361/200913508},
   adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...523A..14Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{zhang2009MNRAS.392..233Z,
   author = {{Zhang}, Y. and {Li}, L. and {Zhao}, Y.},
    title = "{Morphology classification and photometric redshift measurement of galaxies}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0810.0867},
 keywords = {techniques: photometric , catalogues , surveys , galaxies: distances and redshifts , galaxies: general , galaxies: photometry},
     year = 2009,
    month = jan,
   volume = 392,
    pages = {233-239},
      doi = {10.1111/j.1365-2966.2008.14022.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.392..233Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Nun2015arXiv150600010N,
   author = {{Nun}, I. and {Protopapas}, P. and {Sim}, B. and {Zhu}, M. and 
	{Dave}, R. and {Castro}, N. and {Pichara}, K.},
    title = "{FATS: Feature Analysis for Time Series}",
    archivePrefix = "arXiv",
   eprint = {1506.00010},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2015,
    month = may,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150600010N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{bolzonella2000A&A...363..476B,
   author = {{Bolzonella}, M. and {Miralles}, J.-M. and {Pell{\'o}}, R.},
    title = "{Photometric redshifts based on standard SED fitting procedures}",
  journal = {\aap},
   eprint = {astro-ph/0003380},
 keywords = {GALAXIES: DISTANCES AND REDSHIFTS, GALAXIES: GENERAL, METHODS: DATA ANALYSIS, TECHNIQUES: PHOTOMETRIC},
     year = 2000,
    month = nov,
   volume = 363,
    pages = {476-492},
   adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...363..476B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ilbert2009A&A...500..981C,
   author = {{Coupon}, J. and {Ilbert}, O. and {Kilbinger}, M. and {McCracken}, H.~J. and 
	{Mellier}, Y. and {Arnouts}, S. and {Bertin}, E. and {Hudelot}, P. and 
	{Schultheis}, M. and {Le F{\`e}vre}, O. and {Le Brun}, V. and 
	{Guzzo}, L. and {Bardelli}, S. and {Zucca}, E. and {Bolzonella}, M. and 
	{Garilli}, B. and {Zamorani}, G. and {Zanichelli}, A. and {Tresse}, L. and 
	{Aussel}, H.},
    title = "{Photometric redshifts for the CFHTLS T0004 deep and wide fields}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0811.3326},
 keywords = {galaxies: distances and redshifts, cosmology: observations, cosmology: large-scale structure of Universe},
     year = 2009,
    month = jun,
   volume = 500,
    pages = {981-998},
      doi = {10.1051/0004-6361/200811413},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...500..981C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{ilbert2010ApJ...709..644I,
   author = {{Ilbert}, O. and {Salvato}, M. and {Le Floc'h}, E. and {Aussel}, H. and 
	{Capak}, P. and {McCracken}, H.~J. and {Mobasher}, B. and {Kartaltepe}, J. and 
	{Scoville}, N. and {Sanders}, D.~B. and {Arnouts}, S. and {Bundy}, K. and 
	{Cassata}, P. and {Kneib}, J.-P. and {Koekemoer}, A. and {Le F{\`e}vre}, O. and 
	{Lilly}, S. and {Surace}, J. and {Taniguchi}, Y. and {Tasca}, L. and 
	{Thompson}, D. and {Tresse}, L. and {Zamojski}, M. and {Zamorani}, G. and 
	{Zucca}, E.},
    title = "{Galaxy Stellar Mass Assembly Between 0.2 $\lt$ z $\lt$ 2 from the S-COSMOS Survey}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0903.0102},
 primaryClass = "astro-ph.CO",
 keywords = {galaxies: evolution, galaxies: formation, galaxies: luminosity function, mass function},
     year = 2010,
    month = feb,
   volume = 709,
    pages = {644-663},
      doi = {10.1088/0004-637X/709/2/644},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...709..644I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Abazajian2009ApJS..182..543A,
   author = {{Abazajian}, K.~N. and {Adelman-McCarthy}, J.~K. and {Ag{\"u}eros}, M.~A. and 
	{Allam}, S.~S. and {Allende Prieto}, C. and {An}, D. and {Anderson}, K.~S.~J. and 
	{Anderson}, S.~F. and {Annis}, J. and {Bahcall}, N.~A. and et al.},
    title = "{The Seventh Data Release of the Sloan Digital Sky Survey}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {0812.0649},
 keywords = {atlases, catalogs, surveys},
     year = 2009,
    month = jun,
   volume = 182,
      eid = {543-558},
    pages = {543-558},
      doi = {10.1088/0067-0049/182/2/543},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJS..182..543A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{frieman2008AJ....135..338F,
   author = {{Frieman}, J.~A. and {Bassett}, B. and {Becker}, A. and {Choi}, C. and 
	{Cinabro}, D. and {DeJongh}, F. and {Depoy}, D.~L. and {Dilday}, B. and 
	{Doi}, M. and {Garnavich}, P.~M. and {Hogan}, C.~J. and {Holtzman}, J. and 
	{Im}, M. and {Jha}, S. and {Kessler}, R. and {Konishi}, K. and 
	{Lampeitl}, H. and {Marriner}, J. and {Marshall}, J.~L. and 
	{McGinnis}, D. and {Miknaitis}, G. and {Nichol}, R.~C. and {Prieto}, J.~L. and 
	{Riess}, A.~G. and {Richmond}, M.~W. and {Romani}, R. and {Sako}, M. and 
	{Schneider}, D.~P. and {Smith}, M. and {Takanashi}, N. and {Tokita}, K. and 
	{van der Heyden}, K. and {Yasuda}, N. and {Zheng}, C. and {Adelman-McCarthy}, J. and 
	{Annis}, J. and {Assef}, R.~J. and {Barentine}, J. and {Bender}, R. and 
	{Blandford}, R.~D. and {Boroski}, W.~N. and {Bremer}, M. and 
	{Brewington}, H. and {Collins}, C.~A. and {Crotts}, A. and {Dembicky}, J. and 
	{Eastman}, J. and {Edge}, A. and {Edmondson}, E. and {Elson}, E. and 
	{Eyler}, M.~E. and {Filippenko}, A.~V. and {Foley}, R.~J. and 
	{Frank}, S. and {Goobar}, A. and {Gueth}, T. and {Gunn}, J.~E. and 
	{Harvanek}, M. and {Hopp}, U. and {Ihara}, Y. and {Ivezi{\'c}}, {\v Z}. and 
	{Kahn}, S. and {Kaplan}, J. and {Kent}, S. and {Ketzeback}, W. and 
	{Kleinman}, S.~J. and {Kollatschny}, W. and {Kron}, R.~G. and 
	{Krzesi{\'n}ski}, J. and {Lamenti}, D. and {Leloudas}, G. and 
	{Lin}, H. and {Long}, D.~C. and {Lucey}, J. and {Lupton}, R.~H. and 
	{Malanushenko}, E. and {Malanushenko}, V. and {McMillan}, R.~J. and 
	{Mendez}, J. and {Morgan}, C.~W. and {Morokuma}, T. and {Nitta}, A. and 
	{Ostman}, L. and {Pan}, K. and {Rockosi}, C.~M. and {Romer}, A.~K. and 
	{Ruiz-Lapuente}, P. and {Saurage}, G. and {Schlesinger}, K. and 
	{Snedden}, S.~A. and {Sollerman}, J. and {Stoughton}, C. and 
	{Stritzinger}, M. and {Subba Rao}, M. and {Tucker}, D. and {Vaisanen}, P. and 
	{Watson}, L.~C. and {Watters}, S. and {Wheeler}, J.~C. and {Yanny}, B. and 
	{York}, D.},
    title = "{The Sloan Digital Sky Survey-II Supernova Survey: Technical Summary}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {0708.2749},
 keywords = {supernovae: general, surveys},
     year = 2008,
    month = jan,
   volume = 135,
    pages = {338-347},
      doi = {10.1088/0004-6256/135/1/338},
   adsurl = {http://adsabs.harvard.edu/abs/2008AJ....135..338F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{ivezic2007AJ....134..973I,
   author = {{Ivezi{\'c}}, {\v Z}. and {Smith}, J.~A. and {Miknaitis}, G. and 
	{Lin}, H. and {Tucker}, D. and {Lupton}, R.~H. and {Gunn}, J.~E. and 
	{Knapp}, G.~R. and {Strauss}, M.~A. and {Sesar}, B. and {Doi}, M. and 
	{Tanaka}, M. and {Fukugita}, M. and {Holtzman}, J. and {Kent}, S. and 
	{Yanny}, B. and {Schlegel}, D. and {Finkbeiner}, D. and {Padmanabhan}, N. and 
	{Rockosi}, C.~M. and {Juri{\'c}}, M. and {Bond}, N. and {Lee}, B. and 
	{Stoughton}, C. and {Jester}, S. and {Harris}, H. and {Harding}, P. and 
	{Morrison}, H. and {Brinkmann}, J. and {Schneider}, D.~P. and 
	{York}, D.},
    title = "{Sloan Digital Sky Survey Standard Star Catalog for Stripe 82: The Dawn of Industrial 1\% Optical Photometry}",
  journal = {\aj},
   eprint = {astro-ph/0703157},
 keywords = {catalogs, instrumentation: photometers, methods: data analysis, standards, surveys, techniques: photometric},
     year = 2007,
    month = sep,
   volume = 134,
    pages = {973-998},
      doi = {10.1086/519976},
   adsurl = {http://adsabs.harvard.edu/abs/2007AJ....134..973I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{sesar2007AJ....134.2236S,
   author = {{Sesar}, B. and {Ivezi{\'c}}, {\v Z}. and {Lupton}, R.~H. and 
	{Juri{\'c}}, M. and {Gunn}, J.~E. and {Knapp}, G.~R. and {DeLee}, N. and 
	{Smith}, J.~A. and {Miknaitis}, G. and {Lin}, H. and {Tucker}, D. and 
	{Doi}, M. and {Tanaka}, M. and {Fukugita}, M. and {Holtzman}, J. and 
	{Kent}, S. and {Yanny}, B. and {Schlegel}, D. and {Finkbeiner}, D. and 
	{Padmanabhan}, N. and {Rockosi}, C.~M. and {Bond}, N. and {Lee}, B. and 
	{Stoughton}, C. and {Jester}, S. and {Harris}, H. and {Harding}, P. and 
	{Brinkmann}, J. and {Schneider}, D.~P. and {York}, D. and {Richmond}, M.~W. and 
	{Vanden Berk}, D.},
    title = "{Exploring the Variable Sky with the Sloan Digital Sky Survey}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {0704.0655},
 keywords = {Galaxy: halo, Galaxy: stellar content, quasars: general, stars: Population II, stars: variables: other},
     year = 2007,
    month = dec,
   volume = 134,
    pages = {2236-2251},
      doi = {10.1086/521819},
   adsurl = {http://adsabs.harvard.edu/abs/2007AJ....134.2236S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{meusinger2011A&A...525A..37M,
   author = {{Meusinger}, H. and {Hinze}, A. and {de Hoon}, A.},
    title = "{Spectral variability of quasars from multi-epoch photometric data in the Sloan Digital Sky Survey Stripe 82}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1010.5386},
 keywords = {galaxies: active, quasars: general, quasars: emission lines},
     year = 2011,
    month = jan,
   volume = 525,
      eid = {A37},
    pages = {A37},
      doi = {10.1051/0004-6361/201015520},
   adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...525A..37M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2002ASPC..281..228B,
   author = {{Bertin}, E. and {Mellier}, Y. and {Radovich}, M. and {Missonnier}, G. and 
	{Didelon}, P. and {Morin}, B.},
    title = "{The TERAPIX Pipeline}",
 keywords = {astronomy: optical, astronomy: software, pipelines: data reduction, software: package, software: development, software: data analysis, data analysis, databases, distributed processing},
booktitle = {Astronomical Data Analysis Software and Systems XI},
     year = 2002,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 281,
   editor = {{Bohlender}, D.~A. and {Durand}, D. and {Handley}, T.~H.},
    pages = {228},
   adsurl = {http://adsabs.harvard.edu/abs/2002ASPC..281..228B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1979JApMe..18.1016D,
   author = {{Duchon}, C.~E.},
    title = "{Lanczos Filtering in One and Two Dimensions.}",
  journal = {Journal of Applied Meteorology},
     year = 1979,
    month = aug,
   volume = 18,
    pages = {1016-1022},
      doi = {10.1175/1520-0450(1979)018<1016:LFIOAT>2.0.CO;2},
   adsurl = {http://adsabs.harvard.edu/abs/1979JApMe..18.1016D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011AJ....142...31B,
   author = {{Blanton}, M.~R. and {Kazin}, E. and {Muna}, D. and {Weaver}, B.~A. and 
	{Price-Whelan}, A.},
    title = "{Improved Background Subtraction for the Sloan Digital Sky Survey Images}",
  journal = {\aj},
archivePrefix = "arXiv",
   eprint = {1105.1960},
 primaryClass = "astro-ph.IM",
 keywords = {atmospheric effects, galaxies: photometry, methods: data analysis, techniques: image processing},
     year = 2011,
    month = jul,
   volume = 142,
      eid = {31},
    pages = {31},
      doi = {10.1088/0004-6256/142/1/31},
   adsurl = {http://adsabs.harvard.edu/abs/2011AJ....142...31B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2008ApJ...674.1217P,
   author = {{Padmanabhan}, N. and {Schlegel}, D.~J. and {Finkbeiner}, D.~P. and 
	{Barentine}, J.~C. and {Blanton}, M.~R. and {Brewington}, H.~J. and 
	{Gunn}, J.~E. and {Harvanek}, M. and {Hogg}, D.~W. and {Ivezi{\'c}}, {\v Z}. and 
	{Johnston}, D. and {Kent}, S.~M. and {Kleinman}, S.~J. and {Knapp}, G.~R. and 
	{Krzesinski}, J. and {Long}, D. and {Neilsen}, Jr., E.~H. and 
	{Nitta}, A. and {Loomis}, C. and {Lupton}, R.~H. and {Roweis}, S. and 
	{Snedden}, S.~A. and {Strauss}, M.~A. and {Tucker}, D.~L.},
    title = "{An Improved Photometric Calibration of the Sloan Digital Sky Survey Imaging Data}",
  journal = {\apj},
   eprint = {astro-ph/0703454},
 keywords = {techniques: photometric },
     year = 2008,
    month = feb,
   volume = 674,
      eid = {1217-1233},
    pages = {1217-1233},
      doi = {10.1086/524677},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...674.1217P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011ApJS..193...29A,
   author = {{Aihara}, H. and {Allende Prieto}, C. and {An}, D. and {Anderson}, S.~F. and 
	{Aubourg}, {\'E}. and {Balbinot}, E. and {Beers}, T.~C. and 
	{Berlind}, A.~A. and {Bickerton}, S.~J. and {Bizyaev}, D. and 
	{Blanton}, M.~R. and {Bochanski}, J.~J. and {Bolton}, A.~S. and 
	{Bovy}, J. and {Brandt}, W.~N. and {Brinkmann}, J. and {Brown}, P.~J. and 
	{Brownstein}, J.~R. and {Busca}, N.~G. and {Campbell}, H. and 
	{Carr}, M.~A. and {Chen}, Y. and {Chiappini}, C. and {Comparat}, J. and 
	{Connolly}, N. and {Cortes}, M. and {Croft}, R.~A.~C. and {Cuesta}, A.~J. and 
	{da Costa}, L.~N. and {Davenport}, J.~R.~A. and {Dawson}, K. and 
	{Dhital}, S. and {Ealet}, A. and {Ebelke}, G.~L. and {Edmondson}, E.~M. and 
	{Eisenstein}, D.~J. and {Escoffier}, S. and {Esposito}, M. and 
	{Evans}, M.~L. and {Fan}, X. and {Femen{\'{\i}}a Castell{\'a}}, B. and 
	{Font-Ribera}, A. and {Frinchaboy}, P.~M. and {Ge}, J. and {Gillespie}, B.~A. and 
	{Gilmore}, G. and {Gonz{\'a}lez Hern{\'a}ndez}, J.~I. and {Gott}, J.~R. and 
	{Gould}, A. and {Grebel}, E.~K. and {Gunn}, J.~E. and {Hamilton}, J.-C. and 
	{Harding}, P. and {Harris}, D.~W. and {Hawley}, S.~L. and {Hearty}, F.~R. and 
	{Ho}, S. and {Hogg}, D.~W. and {Holtzman}, J.~A. and {Honscheid}, K. and 
	{Inada}, N. and {Ivans}, I.~I. and {Jiang}, L. and {Johnson}, J.~A. and 
	{Jordan}, C. and {Jordan}, W.~P. and {Kazin}, E.~A. and {Kirkby}, D. and 
	{Klaene}, M.~A. and {Knapp}, G.~R. and {Kneib}, J.-P. and {Kochanek}, C.~S. and 
	{Koesterke}, L. and {Kollmeier}, J.~A. and {Kron}, R.~G. and 
	{Lampeitl}, H. and {Lang}, D. and {Le Goff}, J.-M. and {Lee}, Y.~S. and 
	{Lin}, Y.-T. and {Long}, D.~C. and {Loomis}, C.~P. and {Lucatello}, S. and 
	{Lundgren}, B. and {Lupton}, R.~H. and {Ma}, Z. and {MacDonald}, N. and 
	{Mahadevan}, S. and {Maia}, M.~A.~G. and {Makler}, M. and {Malanushenko}, E. and 
	{Malanushenko}, V. and {Mandelbaum}, R. and {Maraston}, C. and 
	{Margala}, D. and {Masters}, K.~L. and {McBride}, C.~K. and 
	{McGehee}, P.~M. and {McGreer}, I.~D. and {M{\'e}nard}, B. and 
	{Miralda-Escud{\'e}}, J. and {Morrison}, H.~L. and {Mullally}, F. and 
	{Muna}, D. and {Munn}, J.~A. and {Murayama}, H. and {Myers}, A.~D. and 
	{Naugle}, T. and {Neto}, A.~F. and {Nguyen}, D.~C. and {Nichol}, R.~C. and 
	{O'Connell}, R.~W. and {Ogando}, R.~L.~C. and {Olmstead}, M.~D. and 
	{Oravetz}, D.~J. and {Padmanabhan}, N. and {Palanque-Delabrouille}, N. and 
	{Pan}, K. and {Pandey}, P. and {P{\^a}ris}, I. and {Percival}, W.~J. and 
	{Petitjean}, P. and {Pfaffenberger}, R. and {Pforr}, J. and 
	{Phleps}, S. and {Pichon}, C. and {Pieri}, M.~M. and {Prada}, F. and 
	{Price-Whelan}, A.~M. and {Raddick}, M.~J. and {Ramos}, B.~H.~F. and 
	{Reyl{\'e}}, C. and {Rich}, J. and {Richards}, G.~T. and {Rix}, H.-W. and 
	{Robin}, A.~C. and {Rocha-Pinto}, H.~J. and {Rockosi}, C.~M. and 
	{Roe}, N.~A. and {Rollinde}, E. and {Ross}, A.~J. and {Ross}, N.~P. and 
	{Rossetto}, B.~M. and {S{\'a}nchez}, A.~G. and {Sayres}, C. and 
	{Schlegel}, D.~J. and {Schlesinger}, K.~J. and {Schmidt}, S.~J. and 
	{Schneider}, D.~P. and {Sheldon}, E. and {Shu}, Y. and {Simmerer}, J. and 
	{Simmons}, A.~E. and {Sivarani}, T. and {Snedden}, S.~A. and 
	{Sobeck}, J.~S. and {Steinmetz}, M. and {Strauss}, M.~A. and 
	{Szalay}, A.~S. and {Tanaka}, M. and {Thakar}, A.~R. and {Thomas}, D. and 
	{Tinker}, J.~L. and {Tofflemire}, B.~M. and {Tojeiro}, R. and 
	{Tremonti}, C.~A. and {Vandenberg}, J. and {Vargas Maga{\~n}a}, M. and 
	{Verde}, L. and {Vogt}, N.~P. and {Wake}, D.~A. and {Wang}, J. and 
	{Weaver}, B.~A. and {Weinberg}, D.~H. and {White}, M. and {White}, S.~D.~M. and 
	{Yanny}, B. and {Yasuda}, N. and {Yeche}, C. and {Zehavi}, I.
	},
    title = "{The Eighth Data Release of the Sloan Digital Sky Survey: First Data from SDSS-III}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1101.1559},
 primaryClass = "astro-ph.IM",
 keywords = {atlases, catalogs, surveys},
     year = 2011,
    month = apr,
   volume = 193,
      eid = {29},
    pages = {29},
      doi = {10.1088/0067-0049/193/2/29},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJS..193...29A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2011ApJS..195...26A,
   author = {{Aihara}, H. and {Allende Prieto}, C. and {An}, D. and {Anderson}, S.~F. and 
	{Aubourg}, {\'E}. and {Balbinot}, E. and {Beers}, T.~C. and 
	{Berlind}, A.~A. and {Bickerton}, S.~J. and {Bizyaev}, D. and 
	{Blanton}, M.~R. and {Bochanski}, J.~J. and {Bolton}, A.~S. and 
	{Bovy}, J. and {Brandt}, W.~N. and {Brinkmann}, J. and {Brown}, P.~J. and 
	{Brownstein}, J.~R. and {Busca}, N.~G. and {Campbell}, H. and 
	{Carr}, M.~A. and {Chen}, Y. and {Chiappini}, C. and {Comparat}, J. and 
	{Connolly}, N. and {Cortes}, M. and {Croft}, R.~A.~C. and {Cuesta}, A.~J. and 
	{da Costa}, L.~N. and {Davenport}, J.~R.~A. and {Dawson}, K. and 
	{Dhital}, S. and {Ealet}, A. and {Ebelke}, G.~L. and {Edmondson}, E.~M. and 
	{Eisenstein}, D.~J. and {Escoffier}, S. and {Esposito}, M. and 
	{Evans}, M.~L. and {Fan}, X. and {Femen{\'{\i}}a Castell{\'a}}, B. and 
	{Font-Ribera}, A. and {Frinchaboy}, P.~M. and {Ge}, J. and {Gillespie}, B.~A. and 
	{Gilmore}, G. and {Gonz{\'a}lez Hern{\'a}ndez}, J.~I. and {Gott}, J.~R. and 
	{Gould}, A. and {Grebel}, E.~K. and {Gunn}, J.~E. and {Hamilton}, J.-C. and 
	{Harding}, P. and {Harris}, D.~W. and {Hawley}, S.~L. and {Hearty}, F.~R. and 
	{Ho}, S. and {Hogg}, D.~W. and {Holtzman}, J.~A. and {Honscheid}, K. and 
	{Inada}, N. and {Ivans}, I.~I. and {Jiang}, L. and {Johnson}, J.~A. and 
	{Jordan}, C. and {Jordan}, W.~P. and {Kazin}, E.~A. and {Kirkby}, D. and 
	{Klaene}, M.~A. and {Knapp}, G.~R. and {Kneib}, J.-P. and {Kochanek}, C.~S. and 
	{Koesterke}, L. and {Kollmeier}, J.~A. and {Kron}, R.~G. and 
	{Lampeitl}, H. and {Lang}, D. and {Le Goff}, J.-M. and {Lee}, Y.~S. and 
	{Lin}, Y.-T. and {Long}, D.~C. and {Loomis}, C.~P. and {Lucatello}, S. and 
	{Lundgren}, B. and {Lupton}, R.~H. and {Ma}, Z. and {MacDonald}, N. and 
	{Mahadevan}, S. and {Maia}, M.~A.~G. and {Makler}, M. and {Malanushenko}, E. and 
	{Malanushenko}, V. and {Mandelbaum}, R. and {Maraston}, C. and 
	{Margala}, D. and {Masters}, K.~L. and {McBride}, C.~K. and 
	{McGehee}, P.~M. and {McGreer}, I.~D. and {M{\'e}nard}, B. and 
	{Miralda-Escud{\'e}}, J. and {Morrison}, H.~L. and {Mullally}, F. and 
	{Muna}, D. and {Munn}, J.~A. and {Murayama}, H. and {Myers}, A.~D. and 
	{Naugle}, T. and {Neto}, A.~F. and {Nguyen}, D.~C. and {Nichol}, R.~C. and 
	{O'Connell}, R.~W. and {Ogando}, R.~L.~C. and {Olmstead}, M.~D. and 
	{Oravetz}, D.~J. and {Padmanabhan}, N. and {Palanque-Delabrouille}, N. and 
	{Pan}, K. and {Pandey}, P. and {P{\^a}ris}, I. and {Percival}, W.~J. and 
	{Petitjean}, P. and {Pfaffenberger}, R. and {Pforr}, J. and 
	{Phleps}, S. and {Pichon}, C. and {Pieri}, M.~M. and {Prada}, F. and 
	{Price-Whelan}, A.~M. and {Raddick}, M.~J. and {Ramos}, B.~H.~F. and 
	{Reyl{\'e}}, C. and {Rich}, J. and {Richards}, G.~T. and {Rix}, H.-W. and 
	{Robin}, A.~C. and {Rocha-Pinto}, H.~J. and {Rockosi}, C.~M. and 
	{Roe}, N.~A. and {Rollinde}, E. and {Ross}, A.~J. and {Ross}, N.~P. and 
	{Rossetto}, B.~M. and {S{\'a}nchez}, A.~G. and {Sayres}, C. and 
	{Schlegel}, D.~J. and {Schlesinger}, K.~J. and {Schmidt}, S.~J. and 
	{Schneider}, D.~P. and {Sheldon}, E. and {Shu}, Y. and {Simmerer}, J. and 
	{Simmons}, A.~E. and {Sivarani}, T. and {Snedden}, S.~A. and 
	{Sobeck}, J.~S. and {Steinmetz}, M. and {Strauss}, M.~A. and 
	{Szalay}, A.~S. and {Tanaka}, M. and {Thakar}, A.~R. and {Thomas}, D. and 
	{Tinker}, J.~L. and {Tofflemire}, B.~M. and {Tojeiro}, R. and 
	{Tremonti}, C.~A. and {Vandenberg}, J. and {Vargas Maga{\~n}a}, M. and 
	{Verde}, L. and {Vogt}, N.~P. and {Wake}, D.~A. and {Wang}, J. and 
	{Weaver}, B.~A. and {Weinberg}, D.~H. and {White}, M. and {White}, S.~D.~M. and 
	{Yanny}, B. and {Yasuda}, N. and {Yeche}, C. and {Zehavi}, I.
	},
    title = "{Erratum: ``The Eighth Data Release of the Sloan Digital Sky Survey: First Data from SDSS-III'' <A href=``/abs/2011ApJS..193...29A''>(2011, ApJS, 193, 29)</A>}",
  journal = {\apjs},
     year = 2011,
    month = aug,
   volume = 195,
      eid = {26},
    pages = {26},
      doi = {10.1088/0067-0049/195/2/26},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJS..195...26A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2002A&A...395.1077C,
   author = {{Calabretta}, M.~R. and {Greisen}, E.~W.},
    title = "{Representations of celestial coordinates in FITS}",
  journal = {\aap},
   eprint = {astro-ph/0207413},
 keywords = {methods: data analysis, techniques: image processing, astronomical data bases: miscellaneous, astrometry},
     year = 2002,
    month = dec,
   volume = 395,
    pages = {1077-1122},
      doi = {10.1051/0004-6361:20021327},
   adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...395.1077C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2012ASPC..461..263B,
   author = {{Bertin}, E.},
    title = "{Displaying Digital Deep Sky Images}",
booktitle = {Astronomical Data Analysis Software and Systems XXI},
     year = 2012,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 461,
   editor = {{Ballester}, P. and {Egret}, D. and {Lorente}, N.~P.~F.},
    month = sep,
    pages = {263},
   adsurl = {http://adsabs.harvard.edu/abs/2012ASPC..461..263B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@inproceedings{googleNet,
title = {Going Deeper with Convolutions},
author  = {Christian, Szegedy and Wei, Liu and Yangqing, Jia and Pierre, Sermanet and Scott, Reed and Dragomir, Anguelov and Dumitru, Erhan and Vincent, Vanhoucke and Andrew, Rabinovich},
year  = {2015},
URL = {http://arxiv.org/abs/1409.4842},
booktitle = {Computer Vision and Pattern Recognition (CVPR)}
}

@ARTICLE{2015Prelu,
   author = {{He}, K. and {Zhang}, X. and {Ren}, S. and {Sun}, J.},
    title = "{Delving Deep into Rectifiers: Surpassing Human-Level Performance on ImageNet Classification}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1502.01852},
 primaryClass = "cs.CV",
 keywords = {Computer Science - Computer Vision and Pattern Recognition, Computer Science - Artificial Intelligence, Computer Science - Learning},
     year = 2015,
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150201852H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{VincentPLarochelleH2008,
    author = {Vincent, Pascal and Larochelle, Hugo and Bengio, Yoshua and Manzagol, Pierre-Antoine},
     title = {Extracting and Composing Robust Features with Denoising Autoencoders},
      year = {2008},
     pages = {1096--1103},
  crossref = {ICML08},
  abstract = {Recently, many applications for Restricted Boltzmann Machines (RBMs) have been developed for a large variety of learning problems. However, RBMs are usually used as feature extractors for another learning algorithm or to provide a good initialization
for deep feed-forward neural network classifiers, and are not considered as a standalone solution to classification problems. In
this paper, we argue that RBMs provide a self-contained framework for deriving competitive non-linear classifiers. We present an evaluation of different learning algorithms for
RBMs which aim at introducing a discriminative component to RBM training and improve their performance as classifiers. This
approach is simple in that RBMs are used directly to build a classifier, rather than as a stepping stone. Finally, we demonstrate how discriminative RBMs can also be successfully employed in a semi-supervised setting.}
}
@article{dawid.2307/2981683,
 ISSN = {00359238},
 URL = {http://www.jstor.org/stable/2981683},
 abstract = {The prequential approach is founded on the premises that the purpose of statistical inference is to make sequential probability forecasts for future observations, rather than to express information about parameters. Many traditional parametric concepts, such as consistency and efficiency, prove to have natural counterparts in this formulation, which sheds new light on these and suggests fruitful extensions.},
 author = {A. P. Dawid},
 journal = {Journal of the Royal Statistical Society. Series A (General)},
 number = {2},
 pages = {278--292},
 publisher = {[Royal Statistical Society, Wiley]},
 title = {Present Position and Potential Developments: Some Personal Views: Statistical Theory: The Prequential Approach},
 volume = {147},
 year = {1984}
}
@article{crps:10.1175/1520-0434(2000)015<0559:DOTCRP>2.0.CO;2,
author = { Hans  Hersbach },
title = {Decomposition of the Continuous Ranked Probability Score for Ensemble Prediction Systems},
journal = {Weather and Forecasting},
volume = {15},
number = {5},
pages = {559-570},
year = {2000},
doi = {10.1175/1520-0434(2000)015<0559:DOTCRP>2.0.CO;2}
}
@ARTICLE{laaaa2017arXiv171100583Y,
   author = {{Yao}, J. and {Wang}, J. and {Tsang}, I. and {Zhang}, Y. and 
	{Sun}, J. and {Zhang}, C. and {Zhang}, R.},
    title = "{Deep Learning from Noisy Image Labels with Quality Embedding}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1711.00583},
 primaryClass = "cs.CV",
 keywords = {Computer Science - Computer Vision and Pattern Recognition},
     year = 2017,
    month = nov,
   adsurl = {http://adsabs.harvard.edu/abs/2017arXiv171100583Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Pasquet2017,
   author = {{Pasquet-Itam}, J. and {Pasquet}, J.},
    title = "{Deep learning Approach for Classifying, Detecting and Predicting Photometric Redshifts of Quasars in the Sloan Digital Sky Survey Stripe 82}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1712.02777},
 primaryClass = "astro-ph.IM",
 keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
     year = 2017,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2017arXiv171202777P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Arnouts1999,
   author = {{Arnouts}, S. and {Cristiani}, S. and {Moscardini}, L. and {Matarrese}, S. and 
	{Lucchin}, F. and {Fontana}, A. and {Giallongo}, E.},
    title = "{Measuring and modelling the redshift evolution of clustering: the Hubble Deep Field North}",
  journal = {\mnras},
   eprint = {astro-ph/9902290},
 keywords = {GALAXIES: CLUSTERS: GENERAL, GALAXIES: PHOTOMETRY, COSMOLOGY: OBSERVATIONS, COSMOLOGY: THEORY, LARGE-SCALE STRUCTURE OF UNIVERSE},
     year = 1999,
    month = dec,
   volume = 310,
    pages = {540-556},
      doi = {10.1046/j.1365-8711.1999.02978.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.310..540A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Csabai2007,
   author = {{Csabai}, I. and {Dobos}, L. and {Trencs{\'e}ni}, M. and {Herczegh}, G. and 
	{J{\'o}zsa}, P. and {Purger}, N. and {Budav{\'a}ri}, T. and 
	{Szalay}, A.~S.},
    title = "{Multidimensional indexing tools for the virtual observatory}",
  journal = {Astronomische Nachrichten},
 keywords = {astronomical databases: miscellaneous, methods: data analysis},
     year = 2007,
    month = oct,
   volume = 328,
    pages = {852},
      doi = {10.1002/asna.200710817},
   adsurl = {http://adsabs.harvard.edu/abs/2007AN....328..852C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beck2016,
   author = {{Beck}, R. and {Dobos}, L. and {Budav{\'a}ri}, T. and {Szalay}, A.~S. and 
	{Csabai}, I.},
    title = "{Photometric redshifts for the SDSS Data Release 12}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.09708},
 keywords = {methods: data analysis, techniques: photometric, catalogues, galaxies: distances and redshifts},
     year = 2016,
    month = aug,
   volume = 460,
    pages = {1371-1381},
      doi = {10.1093/mnras/stw1009},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.460.1371B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Huertas2015,
   author = {{Huertas-Company}, M. and {Gravet}, R. and {Cabrera-Vives}, G. and 
	{P{\'e}rez-Gonz{\'a}lez}, P.~G. and {Kartaltepe}, J.~S. and 
	{Barro}, G. and {Bernardi}, M. and {Mei}, S. and {Shankar}, F. and 
	{Dimauro}, P. and {Bell}, E.~F. and {Kocevski}, D. and {Koo}, D.~C. and 
	{Faber}, S.~M. and {Mcintosh}, D.~H.},
    title = "{A Catalog of Visual-like Morphologies in the 5 CANDELS Fields Using Deep Learning}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1509.05429},
 keywords = {catalogs, galaxies: high-redshift, galaxies: structure, surveys},
     year = 2015,
    month = nov,
   volume = 221,
      eid = {8},
    pages = {8},
      doi = {10.1088/0067-0049/221/1/8},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..221....8H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Charnock2017,
   author = {{Charnock}, T. and {Moss}, A.},
    title = "{Deep Recurrent Neural Networks for Supernovae Classification}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1606.07442},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, supernovae: general, techniques: miscellaneous},
     year = 2017,
    month = mar,
   volume = 837,
      eid = {L28},
    pages = {L28},
      doi = {10.3847/2041-8213/aa603d},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...837L..28C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hoyle2016,
   author = {{Hoyle}, B.},
    title = "{Measuring photometric redshifts using galaxy images and Deep Neural Networks}",
  journal = {Astronomy and Computing},
archivePrefix = "arXiv",
   eprint = {1504.07255},
 primaryClass = "astro-ph.IM",
 keywords = {Astronomy, Machine learning, Cosmology},
     year = 2016,
    month = jul,
   volume = 16,
    pages = {34-40},
      doi = {10.1016/j.ascom.2016.03.006},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26C....16...34H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{disanto2018,
   author = {{D'Isanto}, A. and {Polsterer}, K.~L.},
    title = "{Photometric redshift estimation via deep learning. Generalized and pre-classification-less, image based, fully probabilistic redshifts}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1706.02467},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, methods: statistical, galaxies: distances and redshifts},
     year = 2018,
    month = jan,
   volume = 609,
      eid = {A111},
    pages = {A111},
      doi = {10.1051/0004-6361/201731326},
   adsurl = {http://adsabs.harvard.edu/abs/2018A%26A...609A.111D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Knox2006,
   author = {{Knox}, L. and {Song}, Y.-S. and {Zhan}, H.},
    title = "{Weighing the Universe with Photometric Redshift Surveys and the Impact on Dark Energy Forecasts}",
  journal = {\apj},
   eprint = {astro-ph/0605536},
 keywords = {Cosmology: Observations, Cosmology: Theory},
     year = 2006,
    month = dec,
   volume = 652,
    pages = {857-863},
      doi = {10.1086/508605},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...652..857K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hearin2010,
   author = {{Hearin}, A.~P. and {Zentner}, A.~R. and {Ma}, Z. and {Huterer}, D.
	},
    title = "{A General Study of the Influence of Catastrophic Photometric Redshift Errors on Cosmology with Cosmic Shear Tomography}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1002.3383},
 keywords = {cosmology: theory, dark energy, galaxies: distances and redshifts, galaxies: photometry, gravitational lensing: weak},
     year = 2010,
    month = sep,
   volume = 720,
    pages = {1351-1369},
      doi = {10.1088/0004-637X/720/2/1351},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...720.1351H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Mandelbaum2008,
   author = {{Mandelbaum}, R. and {Seljak}, U. and {Hirata}, C.~M. and {Bardelli}, S. and 
	{Bolzonella}, M. and {Bongiorno}, A. and {Carollo}, M. and {Contini}, T. and 
	{Cunha}, C.~E. and {Garilli}, B. and {Iovino}, A. and {Kampczyk}, P. and 
	{Kneib}, J.-P. and {Knobel}, C. and {Koo}, D.~C. and {Lamareille}, F. and 
	{Le F{\`e}vre}, O. and {Le Borgne}, J.-F. and {Lilly}, S.~J. and 
	{Maier}, C. and {Mainieri}, V. and {Mignoli}, M. and {Newman}, J.~A. and 
	{Oesch}, P.~A. and {Perez-Montero}, E. and {Ricciardelli}, E. and 
	{Scodeggio}, M. and {Silverman}, J. and {Tasca}, L.},
    title = "{Precision photometric redshift calibration for galaxy-galaxy weak lensing}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0709.1692},
 keywords = {gravitational lensing , galaxies: distances and redshifts},
     year = 2008,
    month = may,
   volume = 386,
    pages = {781-806},
      doi = {10.1111/j.1365-2966.2008.12947.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.386..781M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Benitez2000,
   author = {{Ben{\'{\i}}tez}, N.},
    title = "{Bayesian Photometric Redshift Estimation}",
  journal = {\apj},
   eprint = {astro-ph/9811189},
 keywords = {Galaxies: Distances and Redshifts, Galaxies: Photometry, Methods: Statistical},
     year = 2000,
    month = jun,
   volume = 536,
    pages = {571-583},
      doi = {10.1086/308947},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...536..571B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ilbert2006,
   author = {{Ilbert}, O. and {Arnouts}, S. and {McCracken}, H.~J. and {Bolzonella}, M. and 
	{Bertin}, E. and {Le F{\`e}vre}, O. and {Mellier}, Y. and {Zamorani}, G. and 
	{Pell{\`o}}, R. and {Iovino}, A. and {Tresse}, L. and {Le Brun}, V. and 
	{Bottini}, D. and {Garilli}, B. and {Maccagni}, D. and {Picat}, J.~P. and 
	{Scaramella}, R. and {Scodeggio}, M. and {Vettolani}, G. and 
	{Zanichelli}, A. and {Adami}, C. and {Bardelli}, S. and {Cappi}, A. and 
	{Charlot}, S. and {Ciliegi}, P. and {Contini}, T. and {Cucciati}, O. and 
	{Foucaud}, S. and {Franzetti}, P. and {Gavignaud}, I. and {Guzzo}, L. and 
	{Marano}, B. and {Marinoni}, C. and {Mazure}, A. and {Meneux}, B. and 
	{Merighi}, R. and {Paltani}, S. and {Pollo}, A. and {Pozzetti}, L. and 
	{Radovich}, M. and {Zucca}, E. and {Bondi}, M. and {Bongiorno}, A. and 
	{Busarello}, G. and {de La Torre}, S. and {Gregorini}, L. and 
	{Lamareille}, F. and {Mathez}, G. and {Merluzzi}, P. and {Ripepi}, V. and 
	{Rizzo}, D. and {Vergani}, D.},
    title = "{Accurate photometric redshifts for the CFHT legacy survey calibrated using the VIMOS VLT deep survey}",
  journal = {\aap},
   eprint = {astro-ph/0603217},
 keywords = {galaxies: distances and redshifts, galaxies: photometry, methods: data analysis},
     year = 2006,
    month = oct,
   volume = 457,
    pages = {841-856},
      doi = {10.1051/0004-6361:20065138},
   adsurl = {http://adsabs.harvard.edu/abs/2006A%26A...457..841I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Assef2008,
   author = {{Assef}, R.~J. and {Kochanek}, C.~S. and {Brodwin}, M. and {Brown}, M.~J.~I. and 
	{Caldwell}, N. and {Cool}, R.~J. and {Eisenhardt}, P. and {Eisenstein}, D. and 
	{Gonzalez}, A.~H. and {Jannuzi}, B.~T. and {Jones}, C. and {McKenzie}, E. and 
	{Murray}, S.~S. and {Stern}, D.},
    title = "{Low-Resolution Spectral Templates for Galaxies from 0.2 to 10 {$\mu$}m}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0708.1513},
 keywords = {galaxies: distances and redshifts, galaxies: luminosity function, mass function, galaxies: photometry},
     year = 2008,
    month = mar,
   volume = 676,
      eid = {286-303},
    pages = {286-303},
      doi = {10.1086/527533},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...676..286A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Brammer2008,
   author = {{Brammer}, G.~B. and {van Dokkum}, P.~G. and {Coppi}, P.},
    title = "{EAZY: A Fast, Public Photometric Redshift Code}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0807.1533},
 keywords = {cosmology: observations, galaxies: evolution, galaxies: formation },
     year = 2008,
    month = oct,
   volume = 686,
      eid = {1503-1513},
    pages = {1503-1513},
      doi = {10.1086/591786},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...686.1503B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Collister2004,
   author = {{Collister}, A.~A. and {Lahav}, O.},
    title = "{ANNz: Estimating Photometric Redshifts Using Artificial Neural Networks}",
  journal = {\pasp},
   eprint = {astro-ph/0311058},
 keywords = {Surveys, Galaxies: Distances and Redshifts, Methods: Data Analysis},
     year = 2004,
    month = apr,
   volume = 116,
    pages = {345-351},
      doi = {10.1086/383254},
   adsurl = {http://adsabs.harvard.edu/abs/2004PASP..116..345C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Carliles2010,
   author = {{Carliles}, S. and {Budav{\'a}ri}, T. and {Heinis}, S. and {Priebe}, C. and 
	{Szalay}, A.~S.},
    title = "{Random Forests for Photometric Redshifts}",
  journal = {\apj},
 keywords = {galaxies: distances and redshifts, methods: data analysis, methods: statistical, techniques: photometric},
     year = 2010,
    month = mar,
   volume = 712,
    pages = {511-515},
      doi = {10.1088/0004-637X/712/1/511},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...712..511C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Carrascokind2014,
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{Exhausting the information: novel Bayesian combination of photometric redshift PDFs}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1403.0044},
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshifts, galaxies: statistics},
     year = 2014,
    month = aug,
   volume = 442,
    pages = {3380-3399},
      doi = {10.1093/mnras/stu1098},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.442.3380C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Carrascokind2013, 
   author = {{Carrasco Kind}, M. and {Brunner}, R.~J.},
    title = "{TPZ: photometric redshift PDFs and ancillary information by using prediction trees and random forests}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1303.7269},
 keywords = {methods: data analysis, methods: statistical, surveys, galaxies: distances and redshift, galaxies: statistics},
     year = 2013,
    month = jun,
   volume = 432,
    pages = {1483-1501},
      doi = {10.1093/mnras/stt574},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.432.1483C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Cavuoti2017,
   author = {{Cavuoti}, S. and {Tortora}, C. and {Brescia}, M. and {Longo}, G. and 
	{Radovich}, M. and {Napolitano}, N.~R. and {Amaro}, V. and {Vellucci}, C. and 
	{La Barbera}, F. and {Getman}, F. and {Grado}, A.},
    title = "{A cooperative approach among methods for photometric redshifts estimation: an application to KiDS data}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1612.02173},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, catalogues},
     year = 2017,
    month = apr,
   volume = 466,
    pages = {2039-2053},
      doi = {10.1093/mnras/stw3208},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.466.2039C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hildebrandt2012,
   author = {{Hildebrandt}, H. and {Erben}, T. and {Kuijken}, K. and {van Waerbeke}, L. and 
	{Heymans}, C. and {Coupon}, J. and {Benjamin}, J. and {Bonnett}, C. and 
	{Fu}, L. and {Hoekstra}, H. and {Kitching}, T.~D. and {Mellier}, Y. and 
	{Miller}, L. and {Velander}, M. and {Hudson}, M.~J. and {Rowe}, B.~T.~P. and 
	{Schrabback}, T. and {Semboloni}, E. and {Ben{\'{\i}}tez}, N.
	},
    title = "{CFHTLenS: improving the quality of photometric redshifts with precision photometry}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1111.4434},
 keywords = {galaxies: abundances, galaxies: high-redshift, galaxies: photometry},
     year = 2012,
    month = apr,
   volume = 421,
    pages = {2355-2367},
      doi = {10.1111/j.1365-2966.2012.20468.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.421.2355H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Dieleman2015,
   author = {{Dieleman}, S. and {Willett}, K.~W. and {Dambre}, J.},
    title = "{Rotation-invariant convolutional neural networks for galaxy morphology prediction}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1503.07077},
 primaryClass = "astro-ph.IM",
 keywords = {methods: data analysis, techniques: image processing, catalogues, galaxies: general},
     year = 2015,
    month = jun,
   volume = 450,
    pages = {1441-1459},
      doi = {10.1093/mnras/stv632},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.450.1441D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lanusse2018,
   author = {{Lanusse}, F. and {Ma}, Q. and {Li}, N. and {Collett}, T.~E. and 
	{Li}, C.-L. and {Ravanbakhsh}, S. and {Mandelbaum}, R. and {P{\'o}czos}, B.
	},
    title = "{CMU DeepLens: deep learning for automatic image-based galaxy-galaxy strong lens finding}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1703.02642},
 primaryClass = "astro-ph.IM",
 keywords = {gravitational lensing: strong, methods: statistical},
     year = 2018,
    month = jan,
   volume = 473,
    pages = {3895-3906}, 
      doi = {10.1093/mnras/stx1665},
   adsurl = {http://adsabs.harvard.edu/abs/2018MNRAS.473.3895L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@article {Lecun1998,
author = 	"LeCun, Y. and Bottou, L. and Bengio, Y. and Haffner, P.",
title = 	"Gradient-Based Learning Applied to Document Recognition",
journal =	"Proceedings of the IEEE",
month =         "November",
volume =        "86",
number =        "11",
pages =         "2278-2324",
year =		1998
}

@InProceedings{Bridle1990,
author="Bridle, John S.",
editor="Souli{\'e}, Fran{\c{c}}oise Fogelman
and H{\'e}rault, Jeanny",
title="Probabilistic Interpretation of Feedforward Classification Network Outputs, with Relationships to Statistical Pattern Recognition",
booktitle="Neurocomputing",
year="1990",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="227--236",
isbn="978-3-642-76153-9"
}

@inproceedings{Baum1987,
 author = {Baum, Eric B. and Wilczek, Frank},
 title = {Supervised Learning of Probability Distributions by Neural Networks},
 booktitle = {Proceedings of the 1987 International Conference on Neural Information Processing Systems},
 series = {NIPS'87},
 year = {1987},
 pages = {52--61},
 numpages = {10},
 url = {http://dl.acm.org/citation.cfm?id=2969644.2969650},
 acmid = {2969650},
 publisher = {MIT Press},
 address = {Cambridge, MA, USA}
} 

@article{Solla1988,
 author = {Solla, S.A. and Levin, E. and Fleisher, M.},
 title = {Accelerated Learning in Layered Neural Networks},
 journal = {Complex Syst.},
 issue_date = {December 1988},
 volume = {2},
 number = {6},
 month = dec,
 year = {1988},
 issn = {0891-2513},
 pages = {625--639},
 numpages = {15},
 url = {http://dl.acm.org/citation.cfm?id=65512.65513},
 acmid = {65513},
 publisher = {Complex Systems Publications, Inc.},
 address = {Champaign, IL, USA}
}

@article{Richard1991,
  title={Neural Network Classifiers Estimate Bayesian a posteriori Probabilities},
  author={Richard, M.D. and Lippmann, R.},
  journal={Neural Computation},
  year={1991},
  volume={3},
  pages={461-483}
}

@article{Rojas1996,
author = {Rojas, R.},
title = {A Short Proof of the Posterior Probability Property of Classifier Neural Networks},
journal = {Neural Computation},
volume = {8},
number = {1},
pages = {41-43},
year = {1996},
doi = {10.1162/neco.1996.8.1.41},
URL = {https://doi.org/10.1162/neco.1996.8.1.41},
eprint = {https://doi.org/10.1162/neco.1996.8.1.41}
}
@incollection{NIPS2012_4824,
title = {ImageNet Classification with Deep Convolutional Neural Networks},
author = {Alex Krizhevsky and Sutskever, Ilya and Hinton, Geoffrey E},
booktitle = {Advances in Neural Information Processing Systems 25},
editor = {F. Pereira and C. J. C. Burges and L. Bottou and K. Q. Weinberger},
pages = {1097--1105},
year = {2012},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/4824-imagenet-classification-with-deep-convolutional-neural-networks.pdf}
}
@inproceedings{He,
 author = {K. He, X. Zhang, S. Ren, J. Sun},
 title = {Deep residual learning for image recognition},
 booktitle = {Proc. IEEE Conf. Comput. Vis. Pattern Recognit.},
 series = {IEEE},
 year = {2016},
 pages = {770-778},
} 
@inproceedings{IoffeS15,
  added-at = {2015-07-05T00:00:00.000+0200},
  author = {Ioffe, Sergey and Szegedy, Christian},
  biburl = {https://www.bibsonomy.org/bibtex/2abe842b579df1805a67aa33536db30ab/dblp},
  booktitle = {ICML},
  crossref = {conf/icml/2015},
  editor = {Bach, Francis R. and Blei, David M.},
  ee = {http://jmlr.org/proceedings/papers/v37/ioffe15.html},
  interhash = {bf2b461f54850dbae02a295b9f5e799b},
  intrahash = {abe842b579df1805a67aa33536db30ab},
  keywords = {dblp},
  pages = {448-456},
  publisher = {JMLR.org},
  series = {JMLR Workshop and Conference Proceedings},
  timestamp = {2016-07-13T11:45:06.000+0200},
  title = {Batch Normalization: Accelerating Deep Network Training by Reducing Internal Covariate Shift.},
  url = {http://dblp.uni-trier.de/db/conf/icml/icml2015.html#IoffeS15},
  volume = 37,
  year = 2015
}
@article{dropJMLR:v15:srivastava14a,
  author  = {Nitish Srivastava and Geoffrey Hinton and Alex Krizhevsky and Ilya Sutskever and Ruslan Salakhutdinov},
  title   = {Dropout: A Simple Way to Prevent Neural Networks from Overfitting},
  journal = {Journal of Machine Learning Research},
  year    = {2014},
  volume  = {15},
  pages   = {1929-1958},
  url     = {http://jmlr.org/papers/v15/srivastava14a.html}
}
@ARTICLE{yip2011ApJ...730...54Y,
   author = {{Yip}, C.-W. and {Szalay}, A.~S. and {Carliles}, S. and {Budav{\'a}ri}, T.
	},
    title = "{Effect of Inclination of Galaxies on Photometric Redshift}",
  journal = {ApJ},
archivePrefix = "arXiv",
   eprint = {1101.5651},
 keywords = {galaxies: fundamental parameters, methods: data analysis},
     year = 2011,
    month = mar,
   volume = 730,
      eid = {54},
    pages = {54},
      doi = {10.1088/0004-637X/730/1/54},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...730...54Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


